A Review of Critical Features and General Issues of Freely Available mHealth Apps For Dietary Assessment

Obesity is known to lower the quality of life substantially. It is often associated with increased chances of non-communicable diseases such as diabetes, cardiovascular problems, various cancers, etc. Evidence suggests that diet-related mobile applications play a vital role in assisting individuals in making healthier choices and keeping track of food intake. However, due to an abundance of similar applications, it becomes pertinent to evaluate each of them in terms of functionality, usability, and possible design issues to truly determine state-of-the-art solutions for the future. Since these applications involve implementing multiple user requirements and recommendations from different dietitians, the evaluation becomes quite complex. Therefore, this study aims to review existing dietary applications at length to highlight key features and problems that enhance or undermine an application's usability. For this purpose, we have examined the published literature from various scientific databases of the PUBMED, CINAHL (January 2010-December 2019) and Science Direct (2010-2019). We followed PRISMA guidelines, and out of our findings, fifty-six primary studies met our inclusion criteria after identification, screening, eligibility and full-text evaluation. We analyzed 35 apps from the selected studies and extracted the data of each of the identified apps.Following our detailed analysis on the comprehensiveness of freely available mHealth applications, we specified potential future research challenges and stated recommendations to help grow clinically accurate diet-related applications.

==> readme.txt <==
% readme.txt for TRR.cls
% Version 1.00 released 31 August 2020
%
% This software may only be used to prepare an article for publication in
% Transportation Research Record
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt					this file
%   TRR.cls						the LaTeX2e class file
%   TRR_LaTeX_Guidelines.tex	authors' instructions
%   TRR_Latex_Guidelines.pdf	authors' instructions in PDF format
%   TRR.bst						TRR style bst
%
% Typeset TRR_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place TRR.cls and TRR_LaTeX_Guidelines.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
